Named Entity Recognition without Labelled Data: A Weak Supervision Approach

Named Entity Recognition (NER) performance often degrades rapidly when applied to target domains that differ from the texts observed during training. When in-domain labelled data is available, transfer learning techniques can be used to adapt existing NER models to the target domain. But what should one do when there is no hand-labelled data for the target domain? This paper presents a simple but powerful approach to learn NER models in the absence of labelled data through weak supervision. The approach relies on a broad spectrum of labelling functions to automatically annotate texts from the target domain. These annotations are then merged together using a hidden Markov model which captures the varying accuracies and confusions of the labelling functions. A sequence labelling model can finally be trained on the basis of this unified annotation. We evaluate the approach on two English datasets (CoNLL 2003 and news articles from Reuters and Bloomberg) and demonstrate an improvement of about 7 percentage points in entity-level $F_1$ scores compared to an out-of-domain neural NER model.

==> final_reviews.txt <==

============================================================================
ACL 2020 Reviews for Submission #2772
============================================================================

Title: Named Entity Recognition without Labelled Data: A Weak Supervision Approach
Authors: Pierre Lison, Jeremy Barnes, Aliaksandr Hubin and Samia Touileb
============================================================================
                          META-REVIEW
============================================================================

Comments: The paper presents a domain adaptation method of combining various named entity recognizers, which does not require domain labeled data. The results are encouraging and outperforming some established methods (such AdaptaBERT) and voting. There is a consensus among the reviewers that there are details missing, and the authors have agreed to add them. I would add another experiment where one trains multiple BERT-like classifiers for OntoNOTES (multiple random seeds) and votes among them - the performance will be higher than the entries in Tables 1 and 2. Also not specifically addressed in the paper is the fact that the labels of the labelers need to be mappable to the final output of the classifier, which is not a small requirement - for instance, it would not be trivial to use the output of a CoNLL'03 system to predict OntoNOTES output.

============================================================================
                          REVIEWER #1
============================================================================

What is this paper about, what contributions does it make, what are the main strengths and weaknesses?
---------------------------------------------------------------------------
This paper presents a weakly supervised pipelined system consisting of a broad spectrum of automatic labelling functions, a hidden Markov model serving as an aggregation layer and a neural sequence labelling model built upon the previous two modules, which aims at addressing named entity recognition task under no labelled data conditions.

Main strengths:
1. the paper is written in a clear and concise way.
2. the proposed collection of open-source labelling functions are inspirational and potentially beneficial for other researchers working on NER. I appreciate the considerable workload behind.
3. the proposed model outperform several strong baselines and are computationally efficient comparing to the previous state-of-the-art pre-training then fine-tuning baseline.
4. the author also provide another NER-labelled corpus which could be used to facilitate future research.

Main weakness:
From my perspective, the better performance of the proposed approach also comes at a price of more engineering labor on designing the collection of labelling functions described in Section 3.1. I wonder what is the performance
upper bound of this type of pipelined system for NER task?
Besides the well studied dataset the authors test their approach on, how well does the proposed method perform on other rarer domain? More comprehensive evaluation could be included to verify its effectiveness.
---------------------------------------------------------------------------


Reasons to accept
---------------------------------------------------------------------------
This paper provide an avenue of leveraging weak supervision from several automatic labelling functions(e.g. neural NER models trained on various textual domains, heuristic functions etc.) and aggregating those weak supervision into a single layer in an unsupervised manner. In addition to the empirically effective labelling functions currently described in the paper, the whole system is complete and mature. The modular nature of the proposed approach also allows for flexible modification by other researchers(with the open-source implementation).
---------------------------------------------------------------------------


Reasons to reject
---------------------------------------------------------------------------
Insufficient evaluation on rarer domain(e.g., medical), in addition to the well studied CoNLL dataset and the relatively common news domain.
---------------------------------------------------------------------------


---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                Overall Recommendation: 3.5

Questions for the Authors(s)
---------------------------------------------------------------------------
To my knowledge, HMM is a generative model with states (NER labels) as hidden variables and textual tokens as observations. According to Figure 2 in Section 3.2, the observations seems to be the probability distributions over NER labels for each token and the actual observable words are not associated with the graphical model of HMM. I expect more detailed explanation of whole probabilistic graphical model and all learnable parameters of the aggregation model.
Secondly, I noticed that there is a significant drop (around 0.4) in both token-level recall and entity-level recall for MV-aggregated model compared to other models. Can the authors provide some theoretical or empirical analysis on this phenomenon?
---------------------------------------------------------------------------


Typos, Grammar, and Style
---------------------------------------------------------------------------
Figure 2, the template notation of probabilistic graphical model is non-standard.
---------------------------------------------------------------------------



============================================================================
                          REVIEWER #2
============================================================================

What is this paper about, what contributions does it make, what are the main strengths and weaknesses?
---------------------------------------------------------------------------
The paper presents a HMM-based approach to aggregate all the potential labels generated for a named entity by a number of different methods (labelling functions), which range from supervised systems trained on out-of-domain gold standard data to simple string matching via gazetteers. The idea if performing such aggregation of knowledge coming from many different sources is interesting. However, the paper presents two important weaknesses:

1. The objective is to avoid generating training data for each domain/language required. However, this approach relies on generating a large number of labelling functions, including handcrafted heuristics, which surely requires a lot of effort. I am wondering if annotating an small sample for training would not obtain better results with the same effort employed in generating all the labelling functions.

2. The evaluation is not that sound. The paper only compares with another "weakly-supervised approach" (AdaptaBERT), being the rest baselines taken from its own labelling functions. So we cannot conclude how well this method performs with respect to other approaches. With respect to AdaptaBERT, the proposed method is only 0.2 better on the evaluations while requiring a much larger effort to setup. Still, the comparison with other methods would be desirable.
---------------------------------------------------------------------------


Reasons to accept
---------------------------------------------------------------------------
The aggregation method is interesting.
---------------------------------------------------------------------------


Reasons to reject
---------------------------------------------------------------------------
Evaluation does not include comparison with previous work. Lot of effort to generate labelling functions, perhaps similar to quickly annotating a very small set of NEs?
---------------------------------------------------------------------------


---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                Overall Recommendation: 3.5


============================================================================
                          REVIEWER #3
============================================================================

What is this paper about, what contributions does it make, what are the main strengths and weaknesses?
---------------------------------------------------------------------------
his paper presents a model for named entity recognition in the absence of labels in the target domain. This paper proposes an interesting weak supervision approach that relies on different labeling functions trained on separate source domain that are merged together using a hidden Markov model. The model is evaluated on the named entity recognition task on the more standard CoNLL2003 dataset and their collected annotations on news articles from Reuters and Bloomberg. The most prominent labeling function that is used in the paper is a sequence labeling model trained on a large corpus OntoNotes to predict 18 different entity types. The paper compares their model with a recent competitive contextual embeddings based AdaptaBERT model which uses language modeling objectives to transfer between the two domains. This paper is able to outperform this previous model on both the token-level vs. entity-level metric on both the datasets.

This paper is interesting in using a series of labeling functions as well as document-level relations to aggregate the labels across different labeling functions. The paper uses different priors suitable for faster convergence which weigh different labeling functions based on the confidence as well as accuracy. Later, the paper learns a sequence labeling model that minimizes the cross entropy loss with the probabilities obtained from HMM model for sequence labeling.

Strengths:

1) This paper proposes an interesting weak supervision approach to aggregate labels from different labelers with different label sets and add constraints about the labels (document-level coherence) to obtain a probability distribution for target domain. These weak supervision signals are then used to train a classifier to predict these probabilities. However, the additional classifier does not necessarily improve the performance on both their datasets.

Weaknesses:

1) Some of the details are missing about the general setup of the problem, parameter setting and the training of the labelling functions used in the aggregation method.
---------------------------------------------------------------------------


Reasons to accept
---------------------------------------------------------------------------
This paper is interesting because it proposes an effective approach to combine different labeling functions for domain transfer for named entity recognition task using HMM with needing a labeled data in the target domain.
---------------------------------------------------------------------------


Reasons to reject
---------------------------------------------------------------------------
I do not see any risks of having this paper presented.
---------------------------------------------------------------------------


---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                Overall Recommendation: 4

Questions for the Authors(s)
---------------------------------------------------------------------------
1) How does their aggregator model learn to predict the MISC tag if it is not present in any of the labelling functions? (Details missing about the different tag sets for the different labelers)

2) Could the sequence model trained later on the output of the aggregator function make use of a language model objective similar to AdaptaBERT? Is it something that you already do? Details missing.

3) Does contextualized embeddings play any role in the training the labelling functions or any part of the model? Details missing.

4) What is a HMM-aggregated labels (heuristic) model? Details missing.

5) How do you train AdaptaBERT? What are the source domains? Can the document-level relation information be injected into the AdaptaBERT? I just wanted to make sure that the comparison is fair at this point.

Overall, I feel a lot of details are missing in the paper.
---------------------------------------------------------------------------





==> responses.txt <==
We are grateful to all reviewers and very much appreciate their constructive comments. 

One concern raised by R1 and R2 relates to the engineering effort in designing the labelling functions. This effort depends on the task. To recognise idiosyncratic entity types with no prior resources, one will indeed need to develop new labelling functions. However, to detect known entity types (such as persons, places or organisations) in a new domain, the labelling functions can be applied with virtually no additional effort, as most of them are domain-independent. One key insight from the paper is that labelling functions can often be ported across domains, while manual annotations must be reiterated for every target domain. This aspect was probably not explained well enough in the current paper, we will correct this in the final version.

========================
I. Responses to reviewer 1
========================

Thank you for your detailed and insightful review of our paper. 

1) Regarding the evaluation on domains such as biomedical NER, a recent paper by Jason Fries et al. (2017) specifically address this issue. The paper (mentioned in Section 2) details a range of labelling functions tailored for biomedical NER, and demonstrate their usefulness in this domain. We agree that the existence of labelling functions for other domains should be highlighted better and will include this in the final version. 

2) Regarding the HMM model, the observations are (Dirichlet distributed) label probabilities produced by the labelling functions. The actual words are not directly part of the HMM, although they are taken into account through the labelling functions that generate their output based on them.  Mathematically speaking, the model remains a HMM, but we agree with R1 that the approach departs from traditional HMM-approaches to NER, so we will clarify this aspect in the paper. 

The learnable parameters are (a) the transition matrix between states and (b) the \alpha vectors of the Dirichlet distribution associated with each labelling function conditionally on the latent states. The transition matrix is of size |S|x|S|, while we have |S|x|J| alpha vectors, each of size |S|.  We agree with R1 that Section 3.2 should be expanded with more details on the model and we will do our best to include these. 

3) The majority voter (MV) performance drops as some entities such as PERCENT are only recognised by a few labelling functions and hence labelled as "O" by the other functions. As described in 484-494, we introduced a two-step mechanism by first looking at tokens marked as entities by at least T functions and then applying MV on the non-O labels. We adjusted this parameter T based on the CoNLL 2003 data. After further investigation, we could improve these results with a different value for T for the crowdsourced data, in which case we obtain F1 scores of 0.702 (token-level) and 0.634 (entity-level). These results are still notably below those obtained by the HMM-aggregated model. We will include the latest results in the final paper.

========================
Responses to reviewer 2
========================

Thank you for your constructive review of our paper. 

The experimental design was chosen to satisfy two objectives: 
1) compare the aggregation model from Section 3.2 with previous methods for aggregating noisy sequential annotations
2) compare the approach with unsupervised domain adaptation methods. 

Regarding the second objective, we decided to focus on AdaptaBERT as it was recently shown to yield SOTA results on unsupervised domain adaptation. We did conduct experiments with other approaches such as the FEMA model of Yang and Eisenstein (2015), albeit with poor results on the two evaluation datasets.

Nevertheless, we agree with R2 that a second baseline related to unsupervised domain adaptation would be a useful addition to the paper. In the final version, we will therefore include an additional baseline, namely marginalised denoising autoencoders as described in Chen et al, (2012).

In our experience, AdaptaBERT actually takes more effort/resources to setup than the weak supervision approach proposed here. In particular, AdaptaBERT requires large amounts of pretraining (which are only available for a handful of languages) and is computationally demanding at training and inference time. We view the proposed approach as a simpler and computationally cheaper alternative to methods such as AdaptaBERT.

========================
Responses to reviewer 3
========================

Thank you for your insightful and constructive review.

1) Regarding the MISC tag of ConLL 2003, we map the Ontonotes labels "EVENT", "FAC", "LANGUAGE", "LAW", "NORP", "PRODUCT" and "WORK_OF_ART" into the "MISC" label used in ConLL. This should indeed have been mentioned explicitly, apologies for this omission.   

2) Regarding the training objective for the sequence model: In theory, one could add an auxiliary language-modelling objective to the sequence model, but that is not something we currently do.

3) Regarding the role of contextualized embeddings in the labelling functions:  the neural NER models employed in the evaluation all rely on a transition-based NER model initialised with GloVe embeddings (see lines 238-246) and without contextualized embeddings. 

4) Regarding the "HMM-aggregated labels (heuristics)": this model only includes the heuristic functions described in 267-278. The list of heuristic functions is provided in the Appendix.  Apologies if that was unclear. 

5) Regarding AdaptaBERT training: AdaptaBERT is initialised with BERT weights pretrained on Wikipedia and news text, and is fine-tuned on unlabelled data from the source (Ontonotes) and target (either CoNLL 2003 or Reuters + Bloomberg) domains using the same masked language-modelling objective. The model is finally task tuned on the labelled source data (Ontonotes). 

As far as we know there is no clear way to include document-level information in AdaptaBERT without first aggregating the labels (as done here).
